Trackintel: An open-source Python library for human mobility analysis

Over the past decade, scientific studies have used the growing availability of large tracking datasets to enhance our understanding of human mobility behavior. However, so far data processing pipelines for the varying data collection methods are not standardized and consequently limit the reproducibility, comparability, and transferability of methods and results in quantitative human mobility analysis. This paper presents Trackintel, an open-source Python library for human mobility analysis. Trackintel is built on a standard data model for human mobility used in transport planning that is compatible with different types of tracking data. We introduce the main functionalities of the library that covers the full life-cycle of human mobility analysis, including processing steps according to the conceptual data model, read and write interfaces, as well as analysis functions (e.g., data quality assessment, travel mode prediction, and location labeling). We showcase the effectiveness of the Trackintel library through a case study with four different tracking datasets. Trackintel can serve as an essential tool to standardize mobility data analysis and increase the transparency and comparability of novel research on human mobility.

==> Highlights.txt <==
%What trackintel does
Trackintel offers rich functionality for preprocessing and analyzing mobility data.

% data model
- Implementation of standard model for movement data.

% better reproducibility
- Using trackintel increases reproducibility and transferability of methods.

% case study
- We conduct a comparative case study using four different tracking data sets.
